Ascertaining the spin for new resonances decaying into tau+ tau- at Hadron Colliders

Evidence of a new particle with mass ~125 GeV decaying into a pair of tau leptons at the Large Hadron Collider spurs interest in ascertaining its spin in this channel. Here we present a comparative study between spin-0 and spin-2 nature of this new particle, using spin correlations and decay product directions. The TauSpinner algorithm is used to re-weight distributions from qqbar -> gamma/Z -> tau+ tau- sample to simulate a spin-2 state exchange. The method is based on supplementing the Standard Model matrix elements with those arising from presence of a new interaction. Studies with simulated samples demonstrate the discrimination power between these spin hypotheses based on data collected at the Large Hadron Collider.

==> description.txt <==
\\
Title: Ascertaining the spin for new resonances decaying into tau+ tau- at Hadron Colliders
Authors: Swagato Banerjee, Jan Kalinowski, Wojciech Kotlarski, Tomasz Przedzinski and Zbigniew Was.
Comments: 17 pages, 16 encapsulated postscript figures.
Report-no: IFJPAN-IV-2012-13, CERN-PH-TH-2012-347.
\\ 
Evidence of a new particle  with mass ~125 GeV decaying into a pair of tau leptons at the Large Hadron Collider spurs interest in ascertaining its spin in this channel.
Here we present a comparative study between spin-0 and spin-2 nature of this new particle, using spin correlations and decay product directions.
The TauSpinner algorithm is used to re-weight distributions from qqbar -> gamma/Z -> tau+ tau- sample to simulate a spin-2 state exchange.
The method is based on supplementing the Standard Model matrix elements with those arising from presence of a new interaction.
Studies with simulated samples demonstrate the discrimination power between these spin hypotheses based on data collected at the Large Hadron Collider.
\\

